Massive MIMO for Serving Federated Learning and Non-Federated Learning Users

With its privacy preservation and communication efficiency, federated learning (FL) has emerged as a promising learning framework for beyond 5G wireless networks. It is anticipated that future wireless networks will jointly serve both FL and downlink non-FL user groups in the same time-frequency resource. While in the downlink of each FL iteration, both groups jointly receive data from the base station in the same time-frequency resource, the uplink of each FL iteration requires bidirectional communication to support uplink transmission for FL users and downlink transmission for non-FL users. To overcome this challenge, we present half-duplex (HD) and full-duplex (FD) communication schemes to serve both groups. More specifically, we adopt the massive multiple-input multiple-output technology and aim to maximize the minimum effective rate of non-FL users under a quality of service (QoS) latency constraint for FL users. Since the formulated problem is highly nonconvex, we propose a power control algorithm based on successive convex approximation to find a stationary solution. Numerical results show that the proposed solutions perform significantly better than the considered baselines schemes. Moreover, the FD-based scheme outperforms the HD-based scheme in scenarios where the self-interference is small or moderate and/or the size of FL model updates is large.

==> FLUEsJ3.csv <==
L,EPA1,EPA2,BL1,BL2,HD1,HD2,FD1,FD2,EPA11,EPA22,BL11,BL22,HD11,HD22,FD11,FD22
2,55.65512032,73.38219424,53.48012209,73.93892208,81.52935259,101.217758,85.62460352,105.9443099,55.65512032,73.38219424,53.48012209,73.93892208,81.52935259,101.217758,85.62460352,105.9443099
4,39.29515579,55.77138022,29.56810678,49.2574226,65.376114,85.13400995,68.73392255,88.92062563,39.29515579,55.77138022,29.56810678,49.2574226,65.376114,85.13400995,68.73392255,88.92062563
6,37.28821168,53.02124298,21.8280886,39.94869231,62.08054919,81.64030964,65.21237486,85.30222801,37.28821168,53.02124298,21.8280886,39.94869231,62.08054919,81.64030964,65.21237486,85.30222801
8,34.89045764,50.56536154,14.02945867,31.03270521,57.80888428,77.90065819,60.95932695,81.33646236,34.89045764,50.56536154,14.02945867,31.03270521,57.80888428,77.90065819,60.95932695,81.33646236


==> HDvsFDJ5.csv <==
SI,HD1,HD2,FD1,FD2,HDFD1,HDFD2,HD11,HD22,FD11,FD22,HDFD11,HDFD22
20,63.49496786,84.16766598,68.45800988,89.08105521,68.50486239,89.08963516,63.7283316,83.3871598,66.97314871,87.11142682,67.01898498,87.11981706
40,63.49496786,84.16766598,68.43192648,89.03055622,68.48412192,89.04439628,63.7283316,83.3871598,66.94763106,87.06204439,66.99869437,87.07557844
60,63.49496786,84.16766598,66.56522919,87.31012493,66.87235175,87.43406708,63.7283316,83.3871598,65.12142262,85.37965273,65.42188366,85.50085445
70,63.49496786,84.16766598,63.92361261,84.75732605,64.72753547,85.3989668,63.7283316,83.3871598,62.53710297,82.88329756,64,84
80,63.49496786,84.16766598,60.34093193,81.98565141,63.62986753,84.35260208,63.7283316,83.3871598,59.032131,80.17290608,63.7283316,83.3871598
,,,,,,,,,,,,
,,,,,,,,,,,,
,,,,,,,,,,,,
,,,,,,,,,,,,
,,,,,,,,,,,,
,,,,,,,,,,,,
,63.7283316,83.3871598,66.97314871,87.11142682,,,,,,,,


==> advantageJ2.csv <==
SdSu,HD1,HD2,FD1,FD2,adv1,adv2,HD11,HD22,FD11,FD22
8.00E+00,52.98324489,70.02657556,55.41517976,73.0492751,4.590007401,4.316503434,64.28566162,83.66272353,67.29051418,87.27471474
1.60E+01,52.52390213,69.79592583,55.15382249,72.91260248,5.007092478,4.465413434,63.7283316,83.3871598,66.97314871,87.11142682
2.40E+01,51.09768635,68.63927349,54.59719027,72.65420862,6.848654348,5.849326377,61.99787463,82.00527464,66.29723159,86.80271396
3.20E+01,49.09103121,66.62444423,53.74774577,72.1687298,9.485876446,8.321698787,59.56315865,79.59810134,65.26575326,86.22269417
4.00E+01,46.95191072,64.53426907,52.83827707,71.57768606,12.5370113,10.91422757,56.96771972,77.10091016,64.16138769,85.516552


==> antennaJ4.csv <==
iter,EPA1,EPA2,BL1,BL2,HD1,HD2,FD1,FD2,EPA11,EPA22,BL11,BL22,HD11,HD22,FD11,FD22
20,13.45693378,17.53063274,11.91137759,10.52953008,28.66636317,32.72900726,30.71216841,37.08789425,14.59578707,19.01424105,11.12130941,9.831118283,30.34515143,34.64571615,32.64622461,39.42345294
40,23.84752006,30.46194462,24.89791546,25.5370523,46.58332083,53.18249244,48.20463508,55.74333791,25.86572325,33.03992311,23.24646494,23.84320856,49.3113799,56.29701881,51.2402551,59.25369728
60,30.87786697,38.82257294,33.41898198,35.11862941,57.0691607,64.64262009,59.03396192,67.34324362,33.49104475,42.10810704,31.20233878,32.78925052,60.41130203,68.42828593,62.75154377,71.58409096
80,36.27864356,45.10021504,39.78749497,42.14371035,64.46989499,72.62818235,66.86908396,75.58430849,39.34888625,48.91702272,37.14843552,39.3483658,68.24544553,76.88150668,71.08007175,80.34412545
100,40.69117261,50.15197602,44.89111935,47.77170019,70.19289606,78.77392248,72.83193625,81.95069547,44.13484533,54.3963116,41.91354228,44.60305746,74.30360271,83.3871598,77.41842639,87.11142682


==> convergenceJ4.csv <==
iter,HD1,HD2,FD1,FD2,iter2,HD11,HD22,FD11,FD22
1,5.207412592,2.66583538,14.91625,11.24512712,1,5.207412592,2.66583538,14.91625,11.24512712
2,11.12981776,8.124347844,27.75544657,24.15446839,10,51.50734558,64.34387421,71.85563166,87.53836522
3,15.25956528,14.94684523,37.41712868,47.13091739,20,56.34264748,69.48681482,73.14496395,89.21531807
4,19.68064381,27.83752363,42.91848172,59.96653309,30,59.53918806,72.88235235,73.69745393,90.28288298
5,27.63195037,42.04960576,46.75062625,65.29758171,40,61.7329266,75.41119915,74.10390517,90.66603836
6,39.51631604,53.45915978,50.07480676,69.3647642,50,63.25482946,77.24128763,74.41961983,90.89844165
7,47.30389828,60.03585794,53.43492037,75.98902047,60,64.35303658,78.58387317,74.67421233,91.00078461
8,49.55178514,62.08731558,58.0963746,85.40928092,70,64.64855768,79.60052875,74.86568648,91.00078461
9,50.63207944,63.30651767,66.96632357,87.27587635,,,,,
10,51.50734558,64.34387421,71.85563166,87.53836522,,,,,
11,52.17858758,65.27805706,72.42253242,87.74811895,,,,,
12,52.74055401,66.03420179,72.52283687,87.94633036,,,,,
13,53.26727192,66.53713231,72.61316578,88.13413041,,,,,
14,53.76591434,66.99433097,72.69935295,88.31231882,,,,,
15,54.2408517,67.43749548,72.78171786,88.48160236,,,,,
16,54.69516624,67.86843406,72.86052387,88.64265839,,,,,
17,55.13107329,68.2882084,72.93605618,88.7960396,,,,,
18,55.55019721,68.69754214,73.00850635,88.94229442,,,,,
19,55.95374961,69.09696209,73.07807977,89.08190667,,,,,
20,56.34264748,69.48681482,73.14496395,89.21531807,,,,,
21,56.7175663,69.86731987,73.20933962,89.34293511,,,,,
22,57.07914311,70.23861217,73.27136202,89.46512918,,,,,
23,57.42782779,70.60076868,73.33116365,89.58222679,,,,,
24,57.76402862,70.95382919,73.38887562,89.69455327,,,,,
25,58.08812642,71.2978134,73.44461891,89.80239794,,,,,
26,58.4004723,71.63273512,73.49851888,89.90601903,,,,,
27,58.70141322,71.95861216,73.55065641,90.00566028,,,,,
28,58.99128808,72.27547338,73.60113616,90.10154786,,,,,
29,59.27043407,72.58336505,73.65004057,90.19389165,,,,,
30,59.53918806,72.88235235,73.69745393,90.28288298,,,,,
31,59.79790862,73.17252111,73.74344985,90.36870353,,,,,
32,60.04696251,73.45397907,73.78810389,90.44184415,,,,,
33,60.28668976,73.72685524,73.83148296,90.47542113,,,,,
34,60.51744284,73.99129859,73.87363777,90.50433897,,,,,
35,60.73957421,74.24747617,73.9146281,90.532658,,,,,
36,60.95343441,74.49557056,73.95450951,90.56040318,,,,,
37,61.15936764,74.73577797,73.99333254,90.58759515,,,,,
38,61.35771123,74.96830643,74.03114405,90.61424735,,,,,
39,61.54879178,75.19337262,74.06798808,90.64039195,,,,,
40,61.7329266,75.41119915,74.10390517,90.66603836,,,,,
41,61.91042541,75.62201356,74.13893451,90.6912032,,,,,
42,62.08157858,75.82604621,74.17311021,90.71590157,,,,,
43,62.24667864,76.02352769,74.20646639,90.74014868,,,,,
44,62.40600961,76.21467234,74.23904223,90.76395991,,,,,
45,62.55983942,76.39972839,74.27087299,90.78735096,,,,,
46,62.70841463,76.57891603,74.30197034,90.81033504,,,,,
47,62.85197605,76.75245791,74.33236787,90.83292445,,,,,
48,62.99075297,76.92056088,74.36209087,90.85513044,,,,,
49,63.12496551,77.08343622,74.39116726,90.87696485,,,,,
50,63.25482946,77.24128763,74.41961983,90.89844165,,,,,
51,63.38053355,77.39432079,74.44747071,90.91957162,,,,,
52,63.50227884,77.54272104,74.47473734,90.94036297,,,,,
53,63.62023431,77.68667431,74.50145092,90.96082263,,,,,
54,63.73457013,77.82635859,74.52761938,90.98096006,,,,,
55,63.84544944,77.96194447,74.5532649,91.00078461,,,,,
56,63.95301705,78.09359568,74.57840486,91.00078461,,,,,
57,64.05742412,78.22146694,74.60305457,91.00078461,,,,,
58,64.15880718,78.34570844,74.62722822,91.00078461,,,,,
59,64.25730069,78.46647151,74.65094221,91.00078461,,,,,
60,64.35303658,78.58387317,74.67421233,91.00078461,,,,,
61,64.44611604,78.69808473,74.69705155,91.00078461,,,,,
62,64.53665605,78.80921332,74.71947261,91.00078461,,,,,
63,64.62173698,78.91737832,74.7414873,91.00078461,,,,,
64,64.64824099,79.02269252,74.76310794,91.00078461,,,,,
65,64.64855768,79.12526565,74.78434565,91.00078461,,,,,
66,64.64855768,79.22519642,74.80521216,91.00078461,,,,,
67,64.64855768,79.32259739,74.82571744,91.00078461,,,,,
68,64.64855768,79.41755857,74.84587224,91.00078461,,,,,
69,64.64855768,79.51017328,74.86568648,91.00078461,,,,,
70,64.64855768,79.60052875,74.86568648,91.00078461,,,,,

